Nested Sampling Methods

Nested sampling (NS) computes parameter posterior distributions and makes Bayesian model comparison computationally feasible. Its strengths are the unsupervised navigation of complex, potentially multi-modal posteriors until a well-defined termination point. A systematic literature review of nested sampling algorithms and variants is presented. We focus on complete algorithms, including solutions to likelihood-restricted prior sampling, parallelisation, termination and diagnostics. The relation between number of live points, dimensionality and computational cost is studied for two complete algorithms. A new formulation of NS is presented, which casts the parameter space exploration as a search on a tree data structure. Previously published ways of obtaining robust error estimates and dynamic variations of the number of live points are presented as special cases of this formulation. A new online diagnostic test is presented based on previous insertion rank order work. The survey of nested sampling methods concludes with outlooks for future research.

==> referee-response.txt <==
Please find the responses to the reports below.

Referee report
--------------

> The author seems to make very loose use of the term “unbiased” which 
> is confusing. Note e.g., on page 18, where they refer to an 
> “unbiased” MCMC proposal. Presumably, this refers to the 
> Metropolis--Hastings proposal satisfying detail balance via 
> appropriately considering the transformation in the proposal, but 
> this is very different from unbiasedness, which is a property of 
> estimators.
Thank you for noticing this remaining misuse of unbiased. The sentence
was updated to: "Sampling from that simpler surface can be more
efficient, and if proposals consider the space compression by the
non-linear flow via the Jacobian, samples from the (restricted) prior
can be obtained."


> The author seems to be confusing having an unbiased estimator of 
> (log) compression ratios and having an unbiased estimator of Z and 
> log Z. One does not equal the other.
I am not sure which sentence this comment refers to. I want to say that
unbiased estimators of the compression ratios are necessary for unbiased
estimators of the evidence Z, but I think this is only implied in the text.

> The author alludes to certain nested sampling algorithms being 
> unbiased for the log- Normalizing constant. I do not believe this is 
> true, in the sense that I am unaware of any nested sampling
> estimator satisfying E[\hat{logZ}] = \log(Z) where Z is the
> normalizing constant. ... Indeed, one cannot expect any standard NS
> algorithm to be unbiased as in general they have a truncation error
> (further, in Skilling’s original formulation there is quadrature
> error). The only way around it is either (i) use the approach of
> Walter (2015), which also relies on random truncation and a
> point-process representation of the desired integral to obtain an
> unbiased estimator of Z, or (ii) reformulate NS as a SMC algorithm
> using the Fixed NS-SMC approach of Salomone et al. (2018) , which
> yields a closely related, but distinct algorithm to estimate Z.I am assuming this refers to the following text:

>> NS rests on being able to estimate the volume (shrinkage) at each 
>> iteration. Only in special circumstances the volumes are known 
>> precisely (Chopin and Robert, 2008). In general they can only be 
>> estimated. Casting the volume shrinkage as a Poisson process
>> yields the volume shrinkage estimator \delta V=\frac{1}{N} (Huber
>> and Schott, 2010; Guyader et al., 2011). Based on this approach,
>> Walter (2015) derived an unbiased estimator of Z. Chopin and Robert
>> (2007); Evans (2007) and Skilling (2009) discussed whether the
>> ultimate goal is to obtain an unbiased estimator with minimal
>> variance of \log Z or Z (see also Keeton, 2011). Skilling (2009)
>> argued that because Bayes factors and posterior odds ratios
>> interpreted on log-scales are the goal, unbiased estimators of \log
>> Z should be sought. In the order statistics approach of Skilling
>> (2004), they obtain V_{i+1}/V_{i}\sim\mathrm{Beta(N,1)}, and
>> estimate a geometric log-volume progression as \log
>> V_{i+1}/V_{i}=-1/N. The arithmetic mean of the Beta distribution
>> gives \delta V=\frac{1}{N+1}, which differs from the unbiased
>> estimator above. Even if not optimal, a slightly biased estimator
>> is suitable for Bayesian inference if its bias is negligible
>> relative to its root-mean-square error. This is the case for the
>> above estimators and their differences, when N\gg1, e.g., N=100
>> (Salomone et al., 2018). For theoretical and on-line error analyses
>> of the estimators, we refer the reader to the above works.
>> 
>> The termination of the iteration can also induce a bias (Walter, 
>> 2015). Walter (2015) explores the use of families of estimators,
>> each corresponding to a different random termination, to remove
>> this bias.
The text only talks about that it would be a good idea to construct a
unbiased estimator, not that one exists. This is followed with text on
compression estimators. Even if not explicitly stated, I rephrased the
paragraph slightly to avoid the implication that a unbiased compression
ratio estimator necessarily leads a unbiased Z estimator, or that a
log(Z) estimator exists (which which the referee reports have already
convinced me that it doesn't). I am open to adjust the text given more
specific criticism.

Both works by Walter and Salomone are already referenced for the
interested reader, and the termination bias is also discussed. (the bias
of a Z estimate of an infinite nested sampling run is considered first.)

> The only approach that I am aware of that allows this is from>
> “Rischard, Maxime, Pierre E. Jacob, and Natesh Pillai. "Unbiased
> estimation of log normalizing constants with applications to Bayesian
> cross-validation." arXiv preprint arXiv:1810.01382 (2018).“> Which
> requires a complicated merging of the path sampling identity and
> unbiased sampling from a tempered distribution using coupled Markov
> chains.Thank you for the interesting reference. The paper does not make
an explicit connection to nested sampling, and it is not immediately
obvious to me how to make one. For the moment I will not incorporate it
into the text, but will study it further for future work.


> Finally, on page 22 – the authors refer to a likelihood-free version
> of NS, and claim it is unbiased. I do not believe this is true. It
> indeed employs an unbiased estimator of the likelihood (similar to
> pseudo-marginal), but the resulting estimators will still be biased
> for Z (unless modifications are made using (i) and (ii) above) and
> certainly not for logZ.
Thank you. The sentence was corrected to: "For likelihood-free
inference, where only a stochastic but unbiased estimate of the
likelihood is available, Mikelson and Khammash (2020) present an NS
variant."

AE report
---------

> The paper needs further editing. Some concepts are still not
> properlydefined or explained.

> page 4 - I don't understand the term "the most removed shell"
Thank you, this is a typo and was rephrased to "the volume \delta V of
the removed shell,"

> Page 6 – Why are there three integrals in (1)?
This is a convention used in some communities to indicate a
multi-dimensional integral. Since it apparently raised confusion, I
replaced it with $\int ... \int integrand d\theta_1 ... d\theta_d$.

> Page 6 – The authors write `` These likelihoods are then also i.i.d. 
> distributed according to a cumulative probability function, X(Lmin)” 
> but no explanation is given. Since this is the section devoted to 
> theoretical statisticians, I suggest they use mathematics to justify 
> this statement. Also X(*) is not a cdfThank you for this comment. I think the argument necessary here is
simpler than what was written. The text was updated to:

>> Suppose \theta_{1},\ldots,\theta_{N} are i.i.d. samples from the 
>> prior, and their likelihood is L_{1},\ldots,L_{N}. By definition,
>> the survival function of these likelihood samples is X. Therefore,
>> the probability integral transform of the samples, 
>> X(L_{1}),\ldots,X(L_{N}) is i.i.d. standard uniform distributed. The 
>> implication is that points sampled from the prior generate L levels 
>> uniform in the prior volume X. Lets assume the samples were indexed 
>> so that L_{1}=\mathrm{min}\{L_{1},\ldots,L_{N}\}. Then by the 
>> properties of order statistics of a collection of uniform random 
>> variables, the corresponding X_{1} follows 
>> X(L_{1})\sim\mathrm{Beta}(N,1) (Skilling, 2004). Section 
>> [subsec:Estimators-and-convergence] below discusses alternatives for 
>> this step with different assumptions.
>> 
>> Setting L_{\mathrm{min}}=L_{1} and repeating the sampling procedure 
>> with the prior restricted to L(D|\theta)>L_{\mathrm{min}} induces 
>> nested sampling. The recursion tracks an ever-shrinking X with an 
>> ever-increasing likelihood threshold L_{\mathrm{min}}. Within the 
>> restricted prior space, X(L_{2}),\ldots,X(L_{N}) are also uniformly 
>> distributed, specifically from X(L_{\mathrm{min}}) to unity. The 
>> sequence of sampled X_{i} thus has the property 
>> X_{i+1}/X_{i}\sim\mathrm{Beta}(N,1), with X_{1}=1. This makes 
>> estimators such as Z=\sum_{i}\left(X_{i-1}-X_{i}\right)\times L_{i} 
>> computable. Section [sec:formal] discusses convergence proofs and 
>> construction of unbiased integral estimators for X, Z and \log Z.


> Page 6 – X(L_1), ..., X(L_n) are not defined.X is defined, and L_1 is defined, so X(L_1) should be clear: X evaluated
at L_1.

> Page 6 – It is written `` makes it worthwhile to draw comparisons 
> between the two iterative Monte Carlo algorithms” but not clear
> which algorithms you are> referring to. MCMC is a class of algorithms
> (for instance perfect sampling is part of that class and what you
> write following this sentence does not apply) and NS is a single 
> algorithm.NS is also a family of algorithms, with any LRPS implementation and
estimator chosen providing a specific algorithms. NS-SMC and Diffusive
nested sampling could also be considered part of that family. I am
concerned that if the text were extended to exclude exotic special
cases, it would confuse the reader, since this is a quite broad brush
comparison of the overall behaviour.

However, to clarify which MCMC class of algorithm the reader should keep
in mind, the text was updated to:

>> The popularity of Markov Chain Monte Carlo (MCMC) makes it worthwhile
>> to draw comparisons between the two iterative Monte Carlo algorithms.
>> From a starting point, Random Walk Metropolis MCMC constructs a
>> sequence of points.



> Page 12 – you mention `` The arithmetic mean of the Beta
> distribution” which is awkward. You mean the mean of the
> distribution.
Following the AE's suggestion, this was rephrased to: "The mean of the Beta distribution is ..."

> Page 12 – In 4.3 you refer to the information gain, H, which has not 
> been defined.

It is defined in section §1.

> Page 13 – You write `` This can indicate that the model could
> benefit from reparametrization” please explain the logical connection
> that leads to this statement.
The referenced paper uses a termination criterion that detects when their LRPS sampler becomes inefficient (MCMC is stuck). 
I think the intent is that maybe it is better for the user to receive a result and re-evaluate whether their model is sensible, rather than resuming a slow calculation.

The sentence was rephrased to: "Low efficiencies caused by complex degeneracies, can indicate that the model could benefit from reparametrization (see Papaspiliopoulos et al., 2007, for a similar situation with MCMC)."

> Page 13 – You write `` Javid et al. (2020) demonstrate that neural 
> networks can be fitted” Fitted to what?
The point is that neural networks typically have a large number of parameters and induce complex degeneracies, which seems unsuitable for NS given the discussion before. How the output nodes are constrained is not as crucial for that discussion.

> Page 16 – the statistics z is approximately normal since it is not a 
> continuous random variable (you write that it is a standard normal)
Thank you, "approximately" was added to the sentence.

> The authors should read through the manuscript and fix typos – 
> there’s many
A spell check was performed, however only few typos were found. I would be grateful for a list of typos noticed.

